Federated Imputation under Heterogeneous Feature Spaces

Federated Learning (FL) enables collaborative training across decentralized clients, but most methods assume aligned feature schemas, an assumption that rarely holds in tabular settings where clients observe only partially overlapping feature subsets. In these heterogeneous feature spaces, parameter-averaging methods (e.g., FedAvg) transfer little information across weakly overlapping or disjoint feature groups, limiting their effectiveness for federated imputation. To overcome this, we propose \textbf{FedHF-Impute}, a federated imputation framework that separates structural feature unavailability from conventional missingness and uses a shared global feature graph to propagate information across statistically related features through message passing. This enables indirect cross-client knowledge transfer, even when features are never jointly observed locally, while preserving standard federated communication. Under simulated partial schema overlap on the SECOM and AirQuality datasets, FedHF-Impute improves imputation accuracy (RMSE) over FL baselines by 26.9\%, and 8.4\% respectively, while achieving comparable performance on PhysioNET, with only a 0.3\% difference relative to the best baseline.

==> results/fedhf_airquality_digitized.csv <==
round,val_rmse
0,0.9645357600422035
1,0.9645357600422035
2,0.9101326399879417
3,0.8567186675710301
4,0.8278355565604039
5,0.8226919888461828
6,0.8001394227145978
7,0.7878739920114551
8,0.786687014846635
9,0.7938088778355564
10,0.7688823573743311
11,0.7653214258798703
12,0.7696736754842113
13,0.7672997211545707
14,0.7625518124952897
15,0.7554299495063681
16,0.7550342904514281
17,0.7463297912427462
18,0.7534516542316677
19,0.7494950636822668
20,0.7494950636822668
21,0.7399992463637048
22,0.7344600195945437
23,0.736042655814304
24,0.7348556786494836
25,0.7356469967593638
26,0.7281294747155023
27,0.7328773833747833
28,0.731294747155023
29,0.7308990881000829
30,0.7348556786494836
31,0.7265468384957419
32,0.7261511794408018
33,0.7261511794408018
34,0.7273381566056221
35,0.726942497550682
36,0.7241728841661014
37,0.7273381566056221
38,0.7214032707815208
39,0.7273381566056221
40,0.7229859070012811
41,0.7174466802321199
42,0.7142814077925992
43,0.7217989298364609
44,0.7186336573969402
45,0.7253598613309217
46,0.7174466802321199
47,0.7166553621222398
48,0.7154683849574195
49,0.71784233928706
50,0.7245685432210415
51,0.7150727259024794
52,0.7198206345617604
53,0.7158640440123596
54,0.7194249755068204
55,0.7158640440123596
56,0.7134900896827191
57,0.7194249755068204
58,0.7158640440123596
59,0.7075552038586178
60,0.7158640440123596


==> results/fedhf_physionet_digitized.csv <==
round,val_rmse
0,1.0241008527994067
1,1.0241008527994067
2,1.004842417500927
3,1.0074378939562476
4,0.9972636262513904
5,0.9997033741193919
6,0.9927994067482387
7,0.9897886540600668
8,0.9890619206525769
9,0.9881275491286614
10,0.9876084538375973
11,0.9854282536151279
12,0.981690767519466
13,0.9836633296255098
14,0.9782647385984428
15,0.9779532814238042
16,0.9789914720059325
17,0.9871412680756396
18,0.9794067482387838
19,0.9813793103448276
20,0.9755654430849091
21,0.975046347793845
22,0.9727623285131628
23,0.9717241379310345
24,0.9697515758249907
25,0.970166852057842
26,0.9734890619206525
27,0.9724508713385243
28,0.9693362995921394
29,0.9679866518353727
30,0.9664293659621802
31,0.9662736373748609
32,0.9770189098998887
33,0.9759807193177604
34,0.9711012235817575
35,0.9675713756025214
36,0.9638338895068594
37,0.9680904708935855
38,0.969647756766778
39,0.9617575083426029
40,0.9624842417500927
41,0.965287356321839
42,0.9689210233592881
43,0.9634186132740081
44,0.964768261030775
45,0.9624842417500927
46,0.9604078605858362
47,0.9693362995921394
48,0.9617575083426029
49,0.9583314794215796
50,0.9576566555431961
51,0.9582276603633667
52,0.9603040415276233
53,0.9585391175380052
54,1.0269558769002596
55,0.9606674082313682
56,0.9648720800889877
57,0.9653911753800519
58,0.9619651464590285
59,0.9524137931034483
60,0.9588505747126437


==> results/fedhf_secom_digitized.csv <==
round,val_rmse
0,1.014060710194731
1,1.014060710194731
2,0.9855670103092785
3,0.9702462772050402
4,0.9628006872852235
5,0.9533505154639177
6,0.9453321878579611
7,0.936741122565865
8,0.9270045819014892
9,0.9198453608247423
10,0.913545246277205
11,0.9072451317296678
12,0.9006586483390607
13,0.895217640320733
14,0.8920675830469644
15,0.8914948453608247
16,0.8849083619702176
17,0.8811855670103093
18,0.8774627720504008
19,0.8763172966781213
20,0.8708762886597937
21,0.8691580756013745
22,0.8691580756013745
23,0.868012600229095
24,0.8631443298969071
25,0.863430698739977
26,0.8585624284077891
27,0.8574169530355096
28,0.8597079037800686
29,0.854266895761741
30,0.854266895761741
31,0.8531214203894615
32,0.8522623138602519
33,0.8516895761741121
34,0.8525486827033217
35,0.8456758304696448
36,0.851975945017182
37,0.8488258877434134
38,0.8465349369988544
39,0.845103092783505
40,0.8462485681557845
41,0.8419530355097364
42,0.8416666666666666
43,0.8379438717067581
44,0.8416666666666666
45,0.8339347079037799
46,0.8367983963344786
47,0.83364833906071
48,0.831357388316151
49,0.8307846506300113
50,0.8299255441008017
51,0.8342210767468498
52,0.8345074455899196
53,0.8376575028636882
54,0.8302119129438715
55,0.8296391752577318
56,0.8236254295532645
57,0.8207617411225656
58,0.829066437571592
59,0.8264891179839632
60,0.8264891179839632


==> results/secom_results.csv <==
round,val_rmse,train_loss
1,1.0283508102099101,1.021799365679423
2,1.0027358531951904,0.9004891713460287
3,1.0087440609931946,0.9664173523585001
4,0.9961836338043213,0.8207480311393738
5,1.0004973610242207,1.2027352650960286
6,0.9925617575645447,1.1905191739400227
7,0.9897463321685791,0.9193425178527832
8,0.9890975952148438,0.6907949050267538
9,0.9881700078646342,0.7114408016204834
10,0.9876865744590759,0.8821881612141927
11,0.9856848319371542,0.9538230498631796
12,0.9813055992126465,1.0284498532613118
13,0.9842236638069153,0.8480545282363892
14,0.9779569307963053,0.9875115553538004
15,0.9779911637306213,0.942067285378774
16,0.9778256813685099,1.0557259221871693
17,0.988529642422994,0.9454857309659322
18,0.9785928726196289,0.8462281028429667
19,0.9820213715235392,0.8810262282689413
20,0.9752181967099508,0.807364841302236
21,0.9751455386479696,1.068197210629781
22,0.9727589885393778,0.771072785059611
23,0.9718014001846313,0.8249629139900208
24,0.969675342241923,0.9197393854459127
25,0.9698185920715332,1.2315486172835033
26,0.9737361868222555,1.011104166507721
27,0.9727065364519755,0.8794688781102499
28,0.96935506661733,0.9675699273745219
29,0.9681052366892496,0.9842847585678101
30,0.9665713508923849,0.719181478023529
31,0.9645626942316691,0.9420674244562784
32,0.9776239196459452,0.9154894948005676
33,0.9764266212781271,0.8861533006032308
34,0.9710626204808553,1.0234945019086201
35,0.967827836672465,1.117308795452118
36,0.9632380803426107,0.9199025630950928
37,0.9681438406308492,1.0065152645111084
38,0.9704476793607076,0.7540010412534078
39,0.9612855513890585,0.9155058662096659
40,0.9622689286867777,0.8512919346491495
41,0.9649602174758911,0.8119416832923889
42,0.9695972402890524,0.7532878120740255
43,0.962913711865743,0.8087913592656454
44,0.96498042345047,0.8422893285751343
45,0.9626747369766235,0.8784249524275461
46,0.9591876864433289,0.638310174147288
47,0.9707066019376119,1.0010831952095032
48,0.9614896774291992,0.7516566514968872
49,0.9582452575365702,0.7796424428621928
50,0.9576012293497721,0.9535482327143351
51,0.9580154220263163,2.1654126048088074
52,0.9605409502983093,0.9576945900917053
53,0.9584733247756958,0.9338151017824808
54,0.9585498770078024,0.8533509969711304
55,0.9600427746772766,0.8475326100985209
56,0.9650230805079142,0.7891072630882263
57,0.9654956261316935,0.8451499144236246
58,0.9634830753008524,0.7154392798741659
59,0.9518317778905233,0.8542417685190836
60,0.9591121474901835,0.8255312244097391

